Tensor rank of the direct sum of two copies of $2 \times 2$ matrix multiplication tensor is 14

The article is concerned with the problem of the additivity of the tensor rank. That is for two independent tensors we study when the rank of their direct sum is equal to the sum of their individual ranks. The statement saying that additivity always holds was previously known as Strassen's conjecture (1969) until Shitov proposed counterexamples (2019). They are not explicit and only known to exist asymptotically for very large tensor spaces. In this article, we show that for some small three-way tensors the additivity holds. For instance, we give a proof that another conjecture stated by Strassen (1969) is true. It is the particular case of the general Strassen's additivity conjecture where tensors are a pair of $2 \times 2$ matrix multiplication tensors. In addition, we show that the Alexeev-Forbes-Tsimerman substitution method preserves the structure of a direct sum of tensors.

==> images/color_matrix4.tikz <==
\usetikzlibrary{matrix,decorations.pathreplacing,calc,fit,backgrounds}


\pgfmathsetmacro{\myscale}{1.4}
\pgfkeys{tikz/mymatrixenv/.style={decoration={brace},every left delimiter/.style={xshift=8pt},every right delimiter/.style={xshift=-8pt}}}
\pgfkeys{tikz/mymatrix/.style={matrix of math nodes,nodes in empty cells,
left delimiter={[},right delimiter={]},inner sep=1pt,outer sep=1.5pt,
column sep=8pt,row sep=8pt,nodes={minimum width=20pt,minimum height=10pt,
anchor=center,inner sep=0pt,outer sep=0pt,scale=\myscale,transform shape}}}
\pgfkeys{tikz/mymatrixbrace/.style={decorate,thick}}

\newcommand*\mymatrixbraceright[4][m]{
    \draw[mymatrixbrace] (#1.west|-#1-#3-1.south west) -- node[left=2pt] {#4} (#1.west|-#1-#2-1.north west);
}
\newcommand*\mymatrixbraceleft[4][m]{
    \draw[mymatrixbrace] (#1.east|-#1-#2-1.north east) -- node[right=2pt] {#4} (#1.east|-#1-#2-1.south east);
}
\newcommand*\mymatrixbracetop[4][m]{
    \draw[mymatrixbrace] (#1.north-|#1-1-#2.north west) -- node[above=2pt] {#4} (#1.north-|#1-1-#3.north east);
}
\newcommand*\mymatrixbracebottom[4][m]{
    \draw[mymatrixbrace] (#1.south-|#1-1-#2.north east) -- node[below=2pt] {#4} (#1.south-|#1-1-#3.north west);
}


\tikzset{greenish/.style={
    fill=green!50!lime!60,draw opacity=0.5,
    draw=black!70!green!50!lime!60,fill opacity=0.1,
  },
  cyanish/.style={
    fill=cyan!90!blue!60, draw opacity=0.5,
    draw=black!70!blue!70!cyan!30,fill opacity=0.1,
  },
  orangeish/.style={
    fill=orange!90, draw opacity=0.5,
    draw=orange!90, fill opacity=0.3,
  },
  brownish/.style={
    fill=brown!70!orange!40, draw opacity=0.5,
    draw=brown, fill opacity=0.3,
  },
  purpleish/.style={
    fill=violet!90!pink!20, draw opacity=0.5,
    draw=violet, fill opacity=0.3,    
  }}


\[
%    \mathbf{X} = 
    \begin{tikzpicture}[baseline={-0.5ex},mymatrixenv]
        \matrix [mymatrix,inner sep=4pt] (m)  
        {
    v_{1,1}  &  v_{1,2} & v_{1,3}   &  \textcolor{white}{v_{1,4}}   &  &  \textcolor{white}{v_{1,6}} \\
    v_{2,1}  & v_{2,2} & v_{2,3} & & &   \\
    v_{3,1}  & v_{3,2} &  v_{3,3} & v_{3,4} & &   \\
    \textcolor{white}{v_{4,1}}    & &  v_{4,3} &  v_{4,4}  & v_{4,5}  & v_{4,6}   \\
    & & & v_{5,4} & v_{5,5} & v_{5,6}   \\
    \textcolor{white}{v_{6,1}}  & &  & v_{6,4}  & v_{6,5} & v_{6,6}   \\    
    };

    \begin{scope}[on background layer,rounded corners,every node/.append style={line width=2pt}]
     \node [fit=(m-1-1) (m-3-3),greenish,inner xsep=2.5pt,inner ysep=3pt]{};
     \node [fit=(m-1-3) (m-4-3),purpleish,inner xsep=1.5pt,inner ysep=1.5pt]{};
     \node [fit=(m-3-1) (m-3-4),brownish,inner xsep=0.5pt,inner ysep=0pt]{};
     \node [fit=(m-3-3) (m-4-4),orangeish]{};
     \node [fit=(m-3-4) (m-6-4),purpleish,inner xsep=1.5pt,inner ysep=1.0pt,yshift=1pt]{};
     \node [fit=(m-4-3) (m-4-6),brownish,inner xsep=0pt,inner ysep=0pt]{};
     \node [fit=(m-4-4) (m-6-6),cyanish,inner xsep=2.5pt,inner ysep=3pt,xshift=-1pt]{};
    \end{scope}

        % Braces     
    \begin{scope}[every node/.append style={scale=\myscale,transform
    shape},very thick]
        \mymatrixbraceright{1}{3}{$B'$}
        \mymatrixbraceright{4}{6}{$B''$}
        \mymatrixbracetop{1}{3}{$C'$}
        \mymatrixbracetop{4}{6}{$C''$}
        \mymatrixbracebottom{3}{3}{$F'$}
        \mymatrixbracebottom{4}{4}{$F''$}
        \mymatrixbraceleft{3}{3}{$E'$}
        \mymatrixbraceleft{4}{4}{$E''$}
    \end{scope} 
\end{tikzpicture}
\]


==> images/color_matrix5.tikz <==
\usetikzlibrary{matrix,decorations.pathreplacing,calc,fit,backgrounds}


\pgfmathsetmacro{\myscale}{1.4}
\pgfkeys{tikz/mymatrixenv/.style={decoration={brace},every left delimiter/.style={xshift=8pt},every right delimiter/.style={xshift=-8pt}}}
\pgfkeys{tikz/mymatrix/.style={matrix of math nodes,nodes in empty cells,
left delimiter={[},right delimiter={]},inner sep=1pt,outer sep=1.5pt,
column sep=8pt,row sep=8pt,nodes={minimum width=20pt,minimum height=10pt,
anchor=center,inner sep=0pt,outer sep=0pt,scale=\myscale,transform shape}}}
\pgfkeys{tikz/mymatrixbrace/.style={decorate,thick}}

\newcommand*\mymatrixbraceright[4][m]{
    \draw[mymatrixbrace] (#1.west|-#1-#3-1.south west) -- node[left=2pt] {#4} (#1.west|-#1-#2-1.north west);
}
\newcommand*\mymatrixbraceleft[4][m]{ 
    \draw[mymatrixbrace] (#1.east|-#1-#2-1.north east) -- node[right=2pt] {#4} (#1.east|-#1-#3-1.south east); 
}
\newcommand*\mymatrixbracetop[4][m]{
    \draw[mymatrixbrace] (#1.north-|#1-1-#2.north west) -- node[above=2pt] {#4} (#1.north-|#1-1-#3.north east);
}
\newcommand*\mymatrixbracebottom[4][m]{
    \draw[mymatrixbrace] (#1.south-|#1-1-#2.north east) -- node[below=2pt] {#4} (#1.south-|#1-1-#3.north west);
}


\tikzset{greenish/.style={
    fill=green!50!lime!60,draw opacity=0.5,
    draw=black!70!green!50!lime!60,fill opacity=0.1,
  },
  cyanish/.style={
    fill=cyan!90!blue!60, draw opacity=0.5,
    draw=black!70!blue!70!cyan!30,fill opacity=0.1,
  },
  orangeish/.style={
    fill=orange!90, draw opacity=0.5,
    draw=orange!90, fill opacity=0.3,
  },
  brownish/.style={
    fill=brown!70!orange!40, draw opacity=0.5,
    draw=brown, fill opacity=0.3,
  },
  purpleish/.style={
    fill=violet!90!pink!20, draw opacity=0.5,
    draw=violet, fill opacity=0.3,    
  }}


\[
%    \mathbf{X} = 
    \begin{tikzpicture}[baseline={-0.5ex},mymatrixenv]
        \matrix [mymatrix,inner sep=4pt] (m)  
        {
    v_{1,1}  &  v_{1,2} & v_{1,3}   &     &  &  \\
    v_{2,1}  & v_{2,2} & v_{2,3} & & &   \\
    v_{3,1}  & v_{3,2} &  v_{3,3} & v_{3,4} & &   \\
       & &  v_{4,3} &  v_{4,4}  & v_{4,5}  & v_{4,6}   \\
    & & v_{5,3}& v_{5,4} & v_{5,5} & v_{5,6}   \\
      & &  & v_{6,4}  & v_{6,5} & v_{6,6}   \\    
    };

    \begin{scope}[on background layer,rounded corners,every node/.append style={line width=2pt}]
     \node [fit=(m-1-1) (m-3-3),greenish,inner xsep=2.5pt,inner ysep=3pt]{};
     \node [fit=(m-1-3) (m-5-3),purpleish,inner xsep=1.5pt,inner ysep=1.5pt]{};
     \node [fit=(m-3-1) (m-3-4),brownish,inner xsep=0.5pt,inner ysep=0pt]{};
     \node [fit=(m-3-3) (m-5-4),orangeish]{};
     \node [fit=(m-3-4) (m-6-4),purpleish,inner xsep=1.5pt,inner ysep=1.0pt,yshift=1pt]{};
     \node [fit=(m-4-3) (m-5-6),brownish,inner xsep=0pt,inner ysep=0pt]{};
     \node [fit=(m-4-4) (m-6-6),cyanish,inner xsep=2.5pt,inner ysep=3pt,xshift=-1pt]{};
    \end{scope}

        % Braces     
    \begin{scope}[every node/.append style={scale=\myscale,transform
    shape},very thick]
        \mymatrixbraceright{1}{3}{$B'$}
        \mymatrixbraceright{4}{6}{$B''$}
        \mymatrixbracetop{1}{3}{$C'$}
        \mymatrixbracetop{4}{6}{$C''$}
        \mymatrixbracebottom{3}{3}{$F'$}
        \mymatrixbracebottom{4}{4}{$F''$}
        \mymatrixbraceleft{3}{3}{$E'$}
        \mymatrixbraceleft{4}{5}{$E''$}
    \end{scope} 
\end{tikzpicture}
\]


==> images/matrix_projections.tikz <==
\usetikzlibrary{matrix,decorations.pathreplacing,calc,fit,backgrounds}


\pgfmathsetmacro{\myscale}{1.4}
\pgfkeys{tikz/mymatrixenv/.style={decoration={brace},every left delimiter/.style={xshift=8pt},every right delimiter/.style={xshift=-8pt}}}
\pgfkeys{tikz/mymatrix/.style={matrix of math nodes,nodes in empty cells,
left delimiter={[},right delimiter={]},inner sep=1pt,outer sep=1.5pt,
column sep=8pt,row sep=8pt,nodes={minimum width=20pt,minimum height=10pt,
anchor=center,inner sep=0pt,outer sep=0pt,scale=\myscale,transform shape}}}
\pgfkeys{tikz/mymatrixbrace/.style={decorate,thick}}

\newcommand*\mymatrixbraceright[4][m]{
    \draw[mymatrixbrace] (#1.west|-#1-#3-1.south west) -- node[left=2pt] {#4} (#1.west|-#1-#2-1.north west);
}
\newcommand*\mymatrixbraceleft[4][m]{ 
    \draw[mymatrixbrace] (#1.east|-#1-#2-1.north east) -- node[right=2pt] {#4} (#1.east|-#1-#3-1.south east); 
}
\newcommand*\mymatrixbracetop[4][m]{
    \draw[mymatrixbrace] (#1.north-|#1-1-#2.north west) -- node[above=2pt] {#4} (#1.north-|#1-1-#3.north east);
}
\newcommand*\mymatrixbracebottom[4][m]{
    \draw[mymatrixbrace] (#1.south-|#1-1-#2.north east) -- node[below=2pt] {#4} (#1.south-|#1-1-#3.north west);
}


\tikzset{greenish/.style={
    fill=green!50!lime!60,draw opacity=0.5,
    draw=black!70!green!50!lime!60,fill opacity=0.1,
  },
  cyanish/.style={
    fill=cyan!90!blue!60, draw opacity=0.5,
    draw=black!70!blue!70!cyan!30,fill opacity=0.1,
  },
  orangeish/.style={
    fill=orange!90, draw opacity=0.5,
    draw=orange!90, fill opacity=0.3,
  },
  brownish/.style={
    fill=brown!70!orange!40, draw opacity=0.5,
    draw=brown, fill opacity=0.3,
  },
  purpleish/.style={
    fill=violet!90!pink!20, draw opacity=0.5,
    draw=violet, fill opacity=0.3,    
  }}


\[
%    \mathbf{X} = 
    \begin{tikzpicture}[baseline={-0.5ex},mymatrixenv]
        \matrix [mymatrix,inner sep=4pt] (m)  
        {
v_{1,1}  &  v_{1,2} & v_{1,3}   &  & & \\
    v_{2,1}  & v_{2,2} & v_{2,3} & & &   \\
    v_{3,1}  & v_{3,2} &  v_{3,3} & v_{3,4}   & &    \\
 %   \hline
     &   &  v_{4,3} &  v_{4,4}  & v_{4,5}  & v_{4,6}   \\
     &&  v_{5,3} & v_{5,4} & v_{5,5} & v_{5,6}   \\
    \textcolor{white}{v_{6,1}}  & &  & v_{6,4}  & v_{6,5} & v_{6,6}   \\   
    };


        % Braces     
    \begin{scope}[every node/.append style={scale=\myscale,transform
    shape},very thick]
        \mymatrixbraceright{1}{3}{$B'$}
        \mymatrixbraceright{4}{6}{$B''$}
        \mymatrixbracetop{1}{3}{$C'$}
        \mymatrixbracetop{4}{6}{$C''$}
%        \mymatrixbracebottom{3}{3}{$F'$}
%        \mymatrixbracebottom{4}{4}{$F''$}
%        \mymatrixbraceleft{3}{3}{$E'$}
        \mymatrixbraceleft{4}{5}{$E''$}
    \end{scope} 
\end{tikzpicture}
\]


==> wysłane na arxiv/images/color_matrix4.tikz <==
\usetikzlibrary{matrix,decorations.pathreplacing,calc,fit,backgrounds}


\pgfmathsetmacro{\myscale}{1.4}
\pgfkeys{tikz/mymatrixenv/.style={decoration={brace},every left delimiter/.style={xshift=8pt},every right delimiter/.style={xshift=-8pt}}}
\pgfkeys{tikz/mymatrix/.style={matrix of math nodes,nodes in empty cells,
left delimiter={[},right delimiter={]},inner sep=1pt,outer sep=1.5pt,
column sep=8pt,row sep=8pt,nodes={minimum width=20pt,minimum height=10pt,
anchor=center,inner sep=0pt,outer sep=0pt,scale=\myscale,transform shape}}}
\pgfkeys{tikz/mymatrixbrace/.style={decorate,thick}}

\newcommand*\mymatrixbraceright[4][m]{
    \draw[mymatrixbrace] (#1.west|-#1-#3-1.south west) -- node[left=2pt] {#4} (#1.west|-#1-#2-1.north west);
}
\newcommand*\mymatrixbraceleft[4][m]{
    \draw[mymatrixbrace] (#1.east|-#1-#2-1.north east) -- node[right=2pt] {#4} (#1.east|-#1-#2-1.south east);
}
\newcommand*\mymatrixbracetop[4][m]{
    \draw[mymatrixbrace] (#1.north-|#1-1-#2.north west) -- node[above=2pt] {#4} (#1.north-|#1-1-#3.north east);
}
\newcommand*\mymatrixbracebottom[4][m]{
    \draw[mymatrixbrace] (#1.south-|#1-1-#2.north east) -- node[below=2pt] {#4} (#1.south-|#1-1-#3.north west);
}


\tikzset{greenish/.style={
    fill=green!50!lime!60,draw opacity=0.5,
    draw=black!70!green!50!lime!60,fill opacity=0.1,
  },
  cyanish/.style={
    fill=cyan!90!blue!60, draw opacity=0.5,
    draw=black!70!blue!70!cyan!30,fill opacity=0.1,
  },
  orangeish/.style={
    fill=orange!90, draw opacity=0.5,
    draw=orange!90, fill opacity=0.3,
  },
  brownish/.style={
    fill=brown!70!orange!40, draw opacity=0.5,
    draw=brown, fill opacity=0.3,
  },
  purpleish/.style={
    fill=violet!90!pink!20, draw opacity=0.5,
    draw=violet, fill opacity=0.3,    
  }}


\[
%    \mathbf{X} = 
    \begin{tikzpicture}[baseline={-0.5ex},mymatrixenv]
        \matrix [mymatrix,inner sep=4pt] (m)  
        {
    v_{1,1}  &  v_{1,2} & v_{1,3}   &  \textcolor{white}{v_{1,4}}   &  &  \textcolor{white}{v_{1,6}} \\
    v_{2,1}  & v_{2,2} & v_{2,3} & & &   \\
    v_{3,1}  & v_{3,2} &  v_{3,3} & v_{3,4} & &   \\
    \textcolor{white}{v_{4,1}}    & &  v_{4,3} &  v_{4,4}  & v_{4,5}  & v_{4,6}   \\
    & & & v_{5,4} & v_{5,5} & v_{5,6}   \\
    \textcolor{white}{v_{6,1}}  & &  & v_{6,4}  & v_{6,5} & v_{6,6}   \\    
    };

    \begin{scope}[on background layer,rounded corners,every node/.append style={line width=2pt}]
     \node [fit=(m-1-1) (m-3-3),greenish,inner xsep=2.5pt,inner ysep=3pt]{};
     \node [fit=(m-1-3) (m-4-3),purpleish,inner xsep=1.5pt,inner ysep=1.5pt]{};
     \node [fit=(m-3-1) (m-3-4),brownish,inner xsep=0.5pt,inner ysep=0pt]{};
     \node [fit=(m-3-3) (m-4-4),orangeish]{};
     \node [fit=(m-3-4) (m-6-4),purpleish,inner xsep=1.5pt,inner ysep=1.0pt,yshift=1pt]{};
     \node [fit=(m-4-3) (m-4-6),brownish,inner xsep=0pt,inner ysep=0pt]{};
     \node [fit=(m-4-4) (m-6-6),cyanish,inner xsep=2.5pt,inner ysep=3pt,xshift=-1pt]{};
    \end{scope}

        % Braces     
    \begin{scope}[every node/.append style={scale=\myscale,transform
    shape},very thick]
        \mymatrixbraceright{1}{3}{$B'$}
        \mymatrixbraceright{4}{6}{$B''$}
        \mymatrixbracetop{1}{3}{$C'$}
        \mymatrixbracetop{4}{6}{$C''$}
        \mymatrixbracebottom{3}{3}{$F'$}
        \mymatrixbracebottom{4}{4}{$F''$}
        \mymatrixbraceleft{3}{3}{$E'$}
        \mymatrixbraceleft{4}{4}{$E''$}
    \end{scope} 
\end{tikzpicture}
\]


==> wysłane na arxiv/images/color_matrix5.tikz <==
\usetikzlibrary{matrix,decorations.pathreplacing,calc,fit,backgrounds}


\pgfmathsetmacro{\myscale}{1.4}
\pgfkeys{tikz/mymatrixenv/.style={decoration={brace},every left delimiter/.style={xshift=8pt},every right delimiter/.style={xshift=-8pt}}}
\pgfkeys{tikz/mymatrix/.style={matrix of math nodes,nodes in empty cells,
left delimiter={[},right delimiter={]},inner sep=1pt,outer sep=1.5pt,
column sep=8pt,row sep=8pt,nodes={minimum width=20pt,minimum height=10pt,
anchor=center,inner sep=0pt,outer sep=0pt,scale=\myscale,transform shape}}}
\pgfkeys{tikz/mymatrixbrace/.style={decorate,thick}}

\newcommand*\mymatrixbraceright[4][m]{
    \draw[mymatrixbrace] (#1.west|-#1-#3-1.south west) -- node[left=2pt] {#4} (#1.west|-#1-#2-1.north west);
}
\newcommand*\mymatrixbraceleft[4][m]{ 
    \draw[mymatrixbrace] (#1.east|-#1-#2-1.north east) -- node[right=2pt] {#4} (#1.east|-#1-#3-1.south east); 
}
\newcommand*\mymatrixbracetop[4][m]{
    \draw[mymatrixbrace] (#1.north-|#1-1-#2.north west) -- node[above=2pt] {#4} (#1.north-|#1-1-#3.north east);
}
\newcommand*\mymatrixbracebottom[4][m]{
    \draw[mymatrixbrace] (#1.south-|#1-1-#2.north east) -- node[below=2pt] {#4} (#1.south-|#1-1-#3.north west);
}


\tikzset{greenish/.style={
    fill=green!50!lime!60,draw opacity=0.5,
    draw=black!70!green!50!lime!60,fill opacity=0.1,
  },
  cyanish/.style={
    fill=cyan!90!blue!60, draw opacity=0.5,
    draw=black!70!blue!70!cyan!30,fill opacity=0.1,
  },
  orangeish/.style={
    fill=orange!90, draw opacity=0.5,
    draw=orange!90, fill opacity=0.3,
  },
  brownish/.style={
    fill=brown!70!orange!40, draw opacity=0.5,
    draw=brown, fill opacity=0.3,
  },
  purpleish/.style={
    fill=violet!90!pink!20, draw opacity=0.5,
    draw=violet, fill opacity=0.3,    
  }}


\[
%    \mathbf{X} = 
    \begin{tikzpicture}[baseline={-0.5ex},mymatrixenv]
        \matrix [mymatrix,inner sep=4pt] (m)  
        {
    v_{1,1}  &  v_{1,2} & v_{1,3}   &     &  &  \\
    v_{2,1}  & v_{2,2} & v_{2,3} & & &   \\
    v_{3,1}  & v_{3,2} &  v_{3,3} & v_{3,4} & &   \\
       & &  v_{4,3} &  v_{4,4}  & v_{4,5}  & v_{4,6}   \\
    & & v_{5,3}& v_{5,4} & v_{5,5} & v_{5,6}   \\
      & &  & v_{6,4}  & v_{6,5} & v_{6,6}   \\    
    };

    \begin{scope}[on background layer,rounded corners,every node/.append style={line width=2pt}]
     \node [fit=(m-1-1) (m-3-3),greenish,inner xsep=2.5pt,inner ysep=3pt]{};
     \node [fit=(m-1-3) (m-5-3),purpleish,inner xsep=1.5pt,inner ysep=1.5pt]{};
     \node [fit=(m-3-1) (m-3-4),brownish,inner xsep=0.5pt,inner ysep=0pt]{};
     \node [fit=(m-3-3) (m-5-4),orangeish]{};
     \node [fit=(m-3-4) (m-6-4),purpleish,inner xsep=1.5pt,inner ysep=1.0pt,yshift=1pt]{};
     \node [fit=(m-4-3) (m-5-6),brownish,inner xsep=0pt,inner ysep=0pt]{};
     \node [fit=(m-4-4) (m-6-6),cyanish,inner xsep=2.5pt,inner ysep=3pt,xshift=-1pt]{};
    \end{scope}

        % Braces     
    \begin{scope}[every node/.append style={scale=\myscale,transform
    shape},very thick]
        \mymatrixbraceright{1}{3}{$B'$}
        \mymatrixbraceright{4}{6}{$B''$}
        \mymatrixbracetop{1}{3}{$C'$}
        \mymatrixbracetop{4}{6}{$C''$}
        \mymatrixbracebottom{3}{3}{$F'$}
        \mymatrixbracebottom{4}{4}{$F''$}
        \mymatrixbraceleft{3}{3}{$E'$}
        \mymatrixbraceleft{4}{5}{$E''$}
    \end{scope} 
\end{tikzpicture}
\]


==> wysłane na arxiv/images/matrix_projections.tikz <==
\usetikzlibrary{matrix,decorations.pathreplacing,calc,fit,backgrounds}


\pgfmathsetmacro{\myscale}{1.4}
\pgfkeys{tikz/mymatrixenv/.style={decoration={brace},every left delimiter/.style={xshift=8pt},every right delimiter/.style={xshift=-8pt}}}
\pgfkeys{tikz/mymatrix/.style={matrix of math nodes,nodes in empty cells,
left delimiter={[},right delimiter={]},inner sep=1pt,outer sep=1.5pt,
column sep=8pt,row sep=8pt,nodes={minimum width=20pt,minimum height=10pt,
anchor=center,inner sep=0pt,outer sep=0pt,scale=\myscale,transform shape}}}
\pgfkeys{tikz/mymatrixbrace/.style={decorate,thick}}

\newcommand*\mymatrixbraceright[4][m]{
    \draw[mymatrixbrace] (#1.west|-#1-#3-1.south west) -- node[left=2pt] {#4} (#1.west|-#1-#2-1.north west);
}
\newcommand*\mymatrixbraceleft[4][m]{ 
    \draw[mymatrixbrace] (#1.east|-#1-#2-1.north east) -- node[right=2pt] {#4} (#1.east|-#1-#3-1.south east); 
}
\newcommand*\mymatrixbracetop[4][m]{
    \draw[mymatrixbrace] (#1.north-|#1-1-#2.north west) -- node[above=2pt] {#4} (#1.north-|#1-1-#3.north east);
}
\newcommand*\mymatrixbracebottom[4][m]{
    \draw[mymatrixbrace] (#1.south-|#1-1-#2.north east) -- node[below=2pt] {#4} (#1.south-|#1-1-#3.north west);
}


\tikzset{greenish/.style={
    fill=green!50!lime!60,draw opacity=0.5,
    draw=black!70!green!50!lime!60,fill opacity=0.1,
  },
  cyanish/.style={
    fill=cyan!90!blue!60, draw opacity=0.5,
    draw=black!70!blue!70!cyan!30,fill opacity=0.1,
  },
  orangeish/.style={
    fill=orange!90, draw opacity=0.5,
    draw=orange!90, fill opacity=0.3,
  },
  brownish/.style={
    fill=brown!70!orange!40, draw opacity=0.5,
    draw=brown, fill opacity=0.3,
  },
  purpleish/.style={
    fill=violet!90!pink!20, draw opacity=0.5,
    draw=violet, fill opacity=0.3,    
  }}


\[
%    \mathbf{X} = 
    \begin{tikzpicture}[baseline={-0.5ex},mymatrixenv]
        \matrix [mymatrix,inner sep=4pt] (m)  
        {
v_{1,1}  &  v_{1,2} & v_{1,3}   &  & & \\
    v_{2,1}  & v_{2,2} & v_{2,3} & & &   \\
    v_{3,1}  & v_{3,2} &  v_{3,3} & v_{3,4}   & &    \\
 %   \hline
     &   &  v_{4,3} &  v_{4,4}  & v_{4,5}  & v_{4,6}   \\
     &&  v_{5,3} & v_{5,4} & v_{5,5} & v_{5,6}   \\
    \textcolor{white}{v_{6,1}}  & &  & v_{6,4}  & v_{6,5} & v_{6,6}   \\   
    };


        % Braces     
    \begin{scope}[every node/.append style={scale=\myscale,transform
    shape},very thick]
        \mymatrixbraceright{1}{3}{$B'$}
        \mymatrixbraceright{4}{6}{$B''$}
        \mymatrixbracetop{1}{3}{$C'$}
        \mymatrixbracetop{4}{6}{$C''$}
%        \mymatrixbracebottom{3}{3}{$F'$}
%        \mymatrixbracebottom{4}{4}{$F''$}
%        \mymatrixbraceleft{3}{3}{$E'$}
        \mymatrixbraceleft{4}{5}{$E''$}
    \end{scope} 
\end{tikzpicture}
\]

